Pulsating subdwarf B stars in the oldest open cluster NGC6791

We report results of our analysis of the Kepler superaperture LC data of the open cluster NGC6791 to search for pulsating sdB stars. We checked all pixels and we found only three sdB stars to be pulsating, KIC2569576 (B3), KIC2438324 (B4) and KIC2437937 (B5). These stars were known to be pulsators before, though we extended data coverage detecting more frequencies and features in their amplitude spectra, i.e. new multiplets and more complete period spacing sequences that we used for identifying geometry of the pulsation modes. The multiplet splittings were also used to derive rotation periods. The remaining known sdBs do not show any pulsation-related light variation down to our detection thresholds. We analyzed already existing spectroscopic observations taken with the HECTOSPEC at the MMT telescope in Smithsonian Arizona and with the GMOS at the Gemini North telescope, and fitted atmospheric parameters using the Balmer lines. Four stars, B3-B6, show atmospheric parameters that are consistent with g-mode dominated sdBs. We detected hints of radial velocity variability in B3, B5, and B6, indicating these three stars may be in binaries.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
